A Denotational Semantics for SPARC TSO

The SPARC TSO weak memory model is defined axiomatically, with a non-compositional formulation that makes modular reasoning about programs difficult. Our denotational approach uses pomsets to provide a compositional semantics capturing exactly the behaviours permitted by SPARC TSO. It uses buffered states and an inductive definition of execution to assign an input-output meaning to pomsets. We show that our denotational account is sound and complete relative to the axiomatic account, that is, that it captures exactly the behaviours permitted by the axiomatic account. Our compositional approach facilitates the study of SPARC TSO and supports modular analysis of program behaviour.

==> notes.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%% Dear Layout Editor:
%% Your instructions ask us not to use \begin{proof}...\end{proof},
%% because it makes positioning \qed difficult. The \qedhere command takes
%% care of this. Please see page 13 for several propositions where I was unable
%% to correctly position using your \proof..\qed macros. Additionally, in
%% {prop:12}, I had to use an \hfill\qEd to not cause a page break. Is there
%% any reason why we can't just use the amsmath proof environment, which has
%% a working \qedhere command?
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

I think there may have been a misunderstanding here. Which version of the author instructions did you use? The one on our website (https://lmcs.episciences.org/public/instructions.pdf) explicitly says that \begin{proof}...\end{proof} can be used.

\@ is not necessary when using periods after lower-case letters

